Connecting Inflation and Low Energy Phenomenology in an Extended Two-Higgs-Doublet-Model

We investigate the Two-Higgs-Doublet-Standard Model-Axion-Seesaw-Higgs-Portal inflation (2hdSMASH) model consisting of two Higgs doublets, a Standard Model (SM) singlet complex scalar and three SM singlet right-handed Majorana neutrinos that can address the strong CP problem, dark matter, neutrino masses, baryogenesis and inflation. We identify inflationary directions consistent with successful inflation and theoretical constraints including perturbative unitarity, boundedness-from-below conditions and high scale validity upto the PLANCK scale. Further, we present representative benchmark points satisfying theoretical and experimental constraints potentially accessible at future colliders.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

